The first GeV flare of the radio-loud narrow-line Seyfert 1 galaxy PKS 2004-447

On 2019 October 25, the Fermi-Large Area Telescope observed the first gamma-ray flare from the radio-loud narrow-line Seyfert 1 (NLSy 1) galaxy PKS 2004$-$447 ($z=0.24$). We report on follow-up observations in the radio, optical-UV, and X-ray bands that were performed by ATCA, the Neil Gehrels Swift observatory, XMM-Newton, and NuSTAR, respectively, and our multi-wavelength analysis. We study the variability across all energy bands and additionally produce $\gamma$-ray light curves with different time binnings to study the variability on short timescales during the flare. We examine the X-ray spectrum from 0.5$-$50 keV by describing the spectral shape with an absorbed power law. We analyse multi-wavelength datasets before, during, and after the flare and compare these with a low activity state of the source by modelling the respective SEDs with a one-zone synchrotron inverse Compton radiative model. Finally, we compare our results to gamma-ray flares previously observed from other $\gamma$-loud NLSy 1 galaxies. At gamma-ray energies (0.1$-$300 GeV) the flare reached a total maximum flux of $(2.7\pm0.6)\times10^{-6}$~ph~cm$^{-2}$~s$^{-1}$ in 3-hour binning. With a photon index of $\Gamma_{0.1-300\mathrm{GeV}}=2.42\pm0.09$ during the flare, this corresponds to an isotropic gamma-ray luminosity of $(2.9\pm0.8)\times10^{47}\,\mathrm{erg}\,\mathrm{s}^{-1}$. The $\gamma$-ray, X-ray, and optical-UV light curves covering the end of September to the middle of November show significant variability, and we find indications for flux-doubling times of $\sim 2.2$~hours at $\gamma$-ray energies. During the flare, the SED exhibits large Compton dominance. While the increase in the optical-UV range can be explained by enhanced synchrotron emission, the elevated $\gamma$-ray flux can be accounted for by an increase in the bulk Lorentz factor of the jet, similarly observed for flaring gamma-ray blazars.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

